Lattice Field Theory Analysis of the Chiral Heisenberg Model

Motivated by ongoing interest in the universal behaviour of the Hubbard model of spinning electrons on honeycomb and $\pi$-flux lattices at the semi-metal -- Mott insulator phase transition, we formulate the 3D chiral Heisenberg model, a theory of relativistic fermions in three spacetime dimensions, as a lattice field theory using domain wall fermions. The contact interaction term preserves an SU(2) global symmetry. We perform numerical simulations using the Rational Hybrid Monte Carlo algorithm on system sizes $L^3\times L_s$ with $L\in\{8,\ldots,24\}$ and domain wall separation $L_s\in\{8,16,24\}$. We locate the phase transition corresponding to spontaneous SU(2)$\to$U(1) breaking, yielding critical exponent estimates $\nu^{-1}=0.63(3)$, $\eta_\Phi=1.42(8)$. These values are considerably removed from estimates obtained from simulations performed in (2+1)D, ie. with the time and spatial directions treated differently, but align more closely with analytic estimates obtained using 3D covariant field theory. We also present first results for the fermion correlator, ultimately needed for the determination of the exponent $\eta_\Psi$, highlighting the need to rotate the fermion source to a common reference direction in isospace in order to obtain a signal.

==> data/condensates.csv <==
L	Ls	beta	no. meas	avg	error	tau_int	acc	<phi^2>	d_<phi^2>	<(phi^2)^2>	d_<(phi^2)^2>	bind. cum.	d_bind. cum.
12	16	0.25	1418	0.672486	0.003992	2.72398	0.978715	0.456385	0.00523064	0.215711	0.00466082	0.654786 0.00105968
12	16	0.275	1334	0.55715	0.00421937	2.9835	0.976253	0.314397	0.00455938	0.10367	0.00280921	0.650397 0.00167448
12	16	0.3	1245	0.446842	0.00364173	2.34159	0.972553	0.203194	0.0031696	0.0440429	0.00127899	0.644424 0.00193692
12	16	0.325	1190	0.360027	0.00396056	2.37115	0.971335	0.133555	0.00275482	0.0198219	0.000740329	0.629572 0.00335269
12	16	0.35	1861	0.289924	0.00353035	3.39791	0.969445	0.0874692	0.00200506	0.00879558	0.000362677	0.616793 0.00441594
12	16	0.375	1865	0.229088	0.00285844	2.35986	0.964668	0.0557101	0.00125851	0.00377889	0.000153902	0.594141 0.0050786
12	16	0.4	2001	0.179568	0.00263328	2.33578	0.969568	0.0352149	0.000922905	0.0016246	7.41653e-05	0.563311 0.00729504
12	16	0.425	2023	0.142875	0.00225046	2.02308	0.9667	0.0229454	0.000663981	0.000751425	3.96455e-05	0.524256 0.0091845
12	16	0.45	1981	0.121005	0.00183468	1.67537	0.966473	0.0166322	0.000457915	0.00040729	2.13055e-05	0.509224 0.0102386
12	16	0.475	2114	0.105333	0.00136792	1.26165	0.964353	0.0126628	0.000311356	0.000241713	1.14789e-05	0.497519 0.00882273
12	16	0.5	2221	0.0922005	0.00136525	1.56451	0.962463	0.00982393	0.000274715	0.000149909	8.1243e-06	0.482231 0.0106557
12	24	0.25	1013	0.682277	0.00349217	1.56653	0.972776	0.469444	0.00470691	0.227561	0.00442907	0.655801 0.000922092
12	24	0.275	949	0.555865	0.00320087	1.3134	0.967273	0.312687	0.00354082	0.102317	0.00226664	0.651176 0.00119235
12	24	0.3	881	0.45229	0.00335713	1.35807	0.968386	0.208222	0.00296729	0.0462745	0.00127746	0.644232 0.00173512
12	24	0.325	834	0.360148	0.00439099	1.90308	0.968953	0.133931	0.00306691	0.0200525	0.000852138	0.627364 0.00391838
12	24	0.35	1087	0.288032	0.00415105	2.54464	0.966942	0.0866426	0.002341	0.00866761	0.000434813	0.615129 0.00534992
12	24	0.375	1149	0.228445	0.003406	2.12044	0.970933	0.0553304	0.00157227	0.00374705	0.000198745	0.592018 0.00638161
12	24	0.4	1198	0.177403	0.00328047	2.00188	0.96836	0.0346918	0.00112012	0.00160247	9.05688e-05	0.556172 0.00919542
12	24	0.425	1247	0.146165	0.0026532	1.8673	0.9712	0.0237147	0.000802637	0.000773967	4.97383e-05	0.541261 0.0102351
12	24	0.45	1301	0.117151	0.00267629	2.32583	0.970848	0.0157277	0.000663618	0.000374063	2.82999e-05	0.495927 0.015229
12	24	0.475	1362	0.105253	0.00194359	1.69669	0.96663	0.0125944	0.000431141	0.000234554	1.44832e-05	0.507091 0.0120834
12	24	0.5	1479	0.0885995	0.00135499	1.15403	0.97031	0.00902638	0.000252959	0.000124719	6.50185e-06	0.489749 0.0094412
12	8	0.25	328	0.67767	0.00887546	3.04683	1	0.463477	0.0114466	0.222369	0.010187	0.654938 0.00252018
12	8	0.275	307	0.555044	0.00798195	2.41589	1	0.312122	0.00862454	0.102254	0.00527173	0.650127 0.00304839
12	8	0.3	290	0.454211	0.0084412	2.51219	1	0.210421	0.00758537	0.0475793	0.00325978	0.641806 0.00470026
12	8	0.325	271	0.366485	0.00847942	2.34247	1	0.13847	0.00592093	0.0212532	0.00157193	0.630519 0.00766265
12	8	0.35	3916	0.288266	0.00336739	5.76596	0.977264	0.0869477	0.00187841	0.0087946	0.000346584	0.612226 0.00430332
12	8	0.375	3726	0.221986	0.00311086	5.42607	0.972394	0.0526004	0.00140063	0.00343617	0.000171216	0.586024 0.00631634
12	8	0.4	3784	0.183531	0.00296904	5.38582	0.974681	0.0367805	0.00107221	0.00177719	8.9897e-05	0.562098 0.00806935
12	8	0.425	3693	0.14436	0.00232938	4.08982	0.971207	0.0232896	0.000680258	0.000765752	4.01566e-05	0.52941 0.0094105
12	8	0.45	5601	0.120378	0.001499	3.38575	0.969862	0.0163496	0.000387635	0.000389938	1.82681e-05	0.51375 0.00833414
12	8	0.475	5527	0.106804	0.00131194	2.86987	0.971013	0.0130644	0.000299361	0.000255489	1.09728e-05	0.501033 0.00821165
12	8	0.5	5119	0.092156	0.00115081	2.52793	0.970906	0.00983365	0.000241553	0.000152772	8.01521e-06	0.473385 0.0111048
16	16	0.25	548	0.641957	0.00430565	2.23354	0.905102	0.414383	0.00555358	0.175498	0.00469447	0.65932 0.000892261
16	16	0.275	507	0.513621	0.0039759	2.07246	0.901867	0.26574	0.0040771	0.0726496	0.00219006	0.657076 0.00110008
16	16	0.3	457	0.404755	0.0061428	3.45505	0.900121	0.166322	0.00481823	0.0292361	0.00155918	0.647711 0.00340862
16	16	0.325	431	0.321932	0.00447895	2.25898	0.891009	0.105554	0.0027859	0.0119251	0.000563905	0.643227 0.00351411
16	16	0.35	584	0.255808	0.00515457	4.20796	0.943734	0.0672815	0.00255646	0.00500309	0.000347265	0.631595 0.00638167
16	16	0.375	605	0.195907	0.0050589	4.46419	0.952381	0.0401138	0.00190941	0.00186243	0.000150497	0.614192 0.0100334
16	16	0.4	583	0.134844	0.00390907	2.46852	0.948893	0.0199873	0.00113822	0.000539047	6.38358e-05	0.550223 0.0166892
16	16	0.425	651	0.107506	0.00336125	2.80102	0.926662	0.0128704	0.00072771	0.00023341	2.38245e-05	0.530307 0.0243246
16	16	0.45	771	0.0897625	0.00239223	2.2604	0.94129	0.0090333	0.000469221	0.000118695	1.27013e-05	0.515138 0.0187257
16	16	0.475	760	0.0739348	0.00177461	1.4775	0.941061	0.00627631	0.000268596	5.97956e-05	4.91099e-06	0.494013 0.0161272
16	16	0.5	851	0.0655447	0.00165174	1.64861	0.949182	0.00500026	0.000244328	3.98679e-05	3.80387e-06	0.468483 0.0166716
16	24	0.25	369	0.644947	0.00542854	2.23322	0.894866	0.418391	0.00650139	0.178993	0.00508247	0.65916 0.00139806
16	24	0.275	327	0.522166	0.00486289	1.60339	0.901961	0.275069	0.00501199	0.0782231	0.00274876	0.655388 0.0015142
16	24	0.3	314	0.414842	0.00440506	1.50275	0.881787	0.174121	0.00363938	0.0317184	0.00128839	0.651271 0.00210768
16	24	0.325	292	0.327214	0.004013	1.18141	0.865942	0.109059	0.00262351	0.0127638	0.000602994	0.642286 0.00292917
16	24	0.35	393	0.248818	0.00589317	3.67935	0.949749	0.0637654	0.00295622	0.00451415	0.000407062	0.629929 0.00734448
16	24	0.375	369	0.192502	0.00541084	2.95326	0.94197	0.038886	0.00212612	0.00177542	0.000203162	0.608625 0.0120693
16	24	0.4	289	0.14739	0.00675498	4.55973	0.947009	0.0231699	0.00182239	0.000649156	7.46317e-05	0.596931 0.0225996
16	24	0.425	405	0.106529	0.00417351	3.0256	0.935049	0.0125142	0.000927068	0.00021424	2.96542e-05	0.543991 0.0214792
16	24	0.45	446	0.0835139	0.0028554	2.23963	0.944072	0.0077864	0.000489013	8.55996e-05	9.37287e-06	0.529373 0.0188267
16	24	0.475	470	0.0725306	0.00271646	2.21206	0.938819	0.00604462	0.000436994	5.70853e-05	7.43472e-06	0.479207 0.0256494
16	24	0.5	571	0.0648333	0.00170215	1.38833	0.946771	0.00479917	0.000244747	3.51226e-05	3.70836e-06	0.491685 0.0182465
16	8	0.25	588	0.647973	0.00520361	3.94324	0.920879	0.421888	0.00680593	0.181413	0.00590387	0.660255 0.00092815
16	8	0.275	532	0.51063	0.00724714	6.11541	0.905138	0.263028	0.00753162	0.0715477	0.00409368	0.655277 0.00242051
16	8	0.3	483	0.398662	0.00715835	6.10778	0.899618	0.160957	0.00548529	0.0271563	0.00170622	0.650595 0.00368519
16	8	0.325	437	0.320824	0.00647407	4.6154	0.88596	0.104912	0.00416535	0.0118158	0.000907014	0.642158 0.00491928
16	8	0.35	1568	0.250667	0.00445934	7.57837	0.941791	0.064891	0.00206918	0.00468928	0.000262978	0.628793 0.00576996
16	8	0.375	1462	0.190601	0.00508298	8.07362	0.944396	0.0386679	0.0018662	0.00181759	0.000159648	0.594796 0.0109629
16	8	0.4	1463	0.14049	0.00370471	5.59745	0.942899	0.0215311	0.00109591	0.000607227	6.04016e-05	0.563386 0.0133968
16	8	0.425	1465	0.108236	0.00364857	6.77416	0.941565	0.0131545	0.000808051	0.000242476	2.6106e-05	0.532912 0.0201071
16	8	0.45	1541	0.0831946	0.00227026	3.95806	0.953422	0.00792466	0.00039973	9.48513e-05	8.77471e-06	0.496545 0.0179146
16	8	0.475	1636	0.0700012	0.00186107	3.65665	0.955669	0.00567498	0.000287175	4.9736e-05	4.92185e-06	0.485221 0.0192548
16	8	0.5	1784	0.0644348	0.00142796	3.10784	0.953626	0.0047371	0.000200251	3.39697e-05	2.60603e-06	0.495402 0.0157241
20	16	0.25	446	0.618097	0.00293571	2.35327	0.834593	0.38286	0.00363137	0.14783	0.00280394	0.663828 0.000432739
20	16	0.275	73	0.485631	0.0067809	1.78764	0.830287	0.236776	0.00653429	0.0569408	0.00308429	0.661447 0.00175787
20	16	0.3	28	0.408602	0.0118175	2.37423	0.959732	0.167779	0.00966402	0.028706	0.0032727	0.66008 0.00301438
20	16	0.325	220	0.306594	0.0051585	3.32533	0.931556	0.0948802	0.00307468	0.00932441	0.000576058	0.654738 0.00351619
20	16	0.35	441	0.229654	0.00388941	3.21188	0.936937	0.0537796	0.00179352	0.00311543	0.00020651	0.640944 0.00451551
20	16	0.375	411	0.1724	0.00514195	4.03485	0.935913	0.0310683	0.00174611	0.00112379	0.000118252	0.611913 0.0115614
20	16	0.4	439	0.12088	0.00443306	4.51294	0.917514	0.0155679	0.00112401	0.000301907	4.56534e-05	0.584767 0.0188419
20	16	0.425	461	0.0862804	0.00433127	4.77099	0.929881	0.00835065	0.000806658	0.000100331	1.82579e-05	0.520406 0.0300578
20	16	0.45	522	0.0671031	0.00223484	2.31188	0.925714	0.00506669	0.000311121	3.72603e-05	4.20179e-06	0.516188 0.0184879
20	16	0.475	543	0.0547679	0.00193335	2.01682	0.926941	0.00350271	0.000231736	1.96767e-05	2.44861e-06	0.465408 0.0251319
20	16	0.5	609	0.0463649	0.00106438	1.10466	0.914614	0.00246198	0.000109394	9.29537e-06	8.60813e-07	0.488817 0.0170487
20	24	0.25	188	0.619896	0.00446552	1.71602	0.944906	0.385363	0.00558205	0.150198	0.00439946	0.662866 0.000662684
20	24	0.275	192	0.501825	0.00540337	2.31518	0.945417	0.253039	0.00533447	0.0652364	0.00264919	0.66038 0.00157817
20	24	0.3	155	0.388303	0.00780459	3.15522	0.940447	0.152276	0.00591644	0.0240593	0.00175988	0.654141 0.00389258
20	24	0.325	117	0.292168	0.00573875	1.88547	0.940129	0.0863841	0.00339315	0.00781584	0.000613289	0.65087 0.00372224
20	24	0.35	270	0.236994	0.00398835	2.44708	0.908425	0.0570439	0.00196858	0.00346043	0.00025519	0.645521 0.00428372
20	24	0.375	265	0.173604	0.00417612	2.86068	0.928839	0.030946	0.00138277	0.00104806	8.17557e-05	0.635199 0.00732593
20	24	0.4	256	0.111578	0.00608818	4.08822	0.923225	0.0136101	0.00142554	0.000252309	4.9729e-05	0.545965 0.0285073
20	24	0.425	260	0.0863993	0.00377974	2.28764	0.893939	0.00827669	0.000679787	9.72189e-05	1.43348e-05	0.52694 0.0224748
20	24	0.45	320	0.0643561	0.00311609	2.58718	0.913043	0.00474221	0.000432933	3.45688e-05	5.97295e-06	0.487609 0.0319046
20	24	0.475	357	0.0551567	0.00270197	2.70001	0.928077	0.00352491	0.000284361	1.90418e-05	2.60159e-06	0.489153 0.0279342
20	24	0.5	386	0.0470771	0.00196477	1.99923	0.905806	0.00258892	0.00020451	1.08723e-05	1.68724e-06	0.459292 0.0310155
20	8	0.25	246	0.628068	0.00946779	8.43452	0.879904	0.395776	0.0116314	0.158635	0.00875431	0.662418 0.00194645
20	8	0.275	211	0.50457	0.0187383	19.0914	0.862782	0.256531	0.0184804	0.067733	0.00871917	0.656917 0.00719542
20	8	0.3	191	0.39422	0.00678864	3.64734	0.870734	0.156616	0.00531603	0.0252785	0.0016993	0.656475 0.00273708
20	8	0.325	161	0.30234	0.0103203	7.15215	0.834152	0.0926083	0.00631209	0.00902164	0.00122864	0.649358 0.00772975
20	8	0.35	1138	0.23611	0.0040229	8.35448	0.93139	0.0568499	0.00188427	0.00347692	0.000221697	0.641397 0.00416669
20	8	0.375	942	0.166349	0.00536071	11.5428	0.924968	0.0288445	0.00171728	0.000958056	0.000101594	0.616166 0.0114313
20	8	0.4	1037	0.114284	0.00675945	18.3746	0.922237	0.0143502	0.00143357	0.000267721	4.00061e-05	0.566644 0.0305491
20	8	0.425	1055	0.0830973	0.00337661	7.64331	0.922368	0.00769204	0.000559165	8.24985e-05	1.02154e-05	0.535226 0.0243146
20	8	0.45	1394	0.0668022	0.00216568	5.25085	0.935885	0.0050851	0.000328936	3.94088e-05	5.23714e-06	0.491989 0.0230872
20	8	0.475	1666	0.0575828	0.00185917	5.4881	0.941338	0.00384042	0.000228955	2.30046e-05	2.47468e-06	0.480081 0.021898
20	8	0.5	1745	0.0462984	0.00119909	3.67968	0.940767	0.00248447	0.000124355	9.79693e-06	9.73368e-07	0.470944 0.022042
24	16	0.25	42	0.677791	0.0169231	6.75495	0.687225	0.460292	0.02286	0.213469	0.0209198	0.664149 0.00142614
24	16	0.275	145	0.502657	0.00874153	4.59328	0.895641	0.25387	0.00916488	0.0657981	0.00504406	0.659694 0.00367304
24	16	0.3	139	0.401694	0.00633588	3.903	0.913889	0.162073	0.00503162	0.0267224	0.0016077	0.660896 0.00181782
24	16	0.325	95	0.28443	0.00543178	2.97317	0.899598	0.0813718	0.00317831	0.00677862	0.000551738	0.65875 0.00294938
24	16	0.35	174	0.207075	0.00676532	4.71266	0.913408	0.0437248	0.00289684	0.00206552	0.00028595	0.639876 0.00935812
24	16	0.375	118	0.155613	0.00470226	2.41023	0.925926	0.0247566	0.0014139	0.000666976	7.22581e-05	0.63725 0.00903175
24	16	0.4	107	0.108187	0.00514202	2.86936	0.904545	0.0121974	0.00106839	0.000170007	2.84638e-05	0.6191 0.0196824
24	16	0.425	116	0.0749604	0.00424149	2.16173	0.894068	0.00610175	0.00064303	4.86948e-05	9.39425e-06	0.564034 0.0254319
24	16	0.45	124	0.0549203	0.00288925	1.51637	0.899225	0.00335756	0.000310826	1.52895e-05	2.44055e-06	0.54791 0.0282417
24	16	0.475	145	0.0465397	0.00411698	3.555	0.915541	0.00251161	0.000428625	9.97004e-06	3.51495e-06	0.473169 0.0718043
24	16	0.5	167	0.0341305	0.00214699	1.56211	0.846154	0.00141129	0.000192662	3.69104e-06	1.08294e-06	0.382275 0.0646537
24	24	0.25	91	0.616419	0.00414926	1.90422	0.923868	0.380383	0.00512613	0.14532	0.00392475	0.665218 0.000399581
24	24	0.275	74	0.498069	0.00451194	1.48358	0.947761	0.24858	0.00451979	0.0623095	0.00228474	0.663875 0.000720849
24	24	0.3	60	0.388477	0.00226959	0.869173	0.971963	0.151092	0.00179806	0.0229403	0.000565868	0.665038 0.000375942
24	24	0.325	54	0.289744	0.00435018	1.38035	0.942761	0.0843218	0.00256621	0.0072394	0.00045477	0.660608 0.00211025
24	24	0.35	101	0.229794	0.00937212	5.95479	0.966825	0.05355	0.00438218	0.00302634	0.000497104	0.648215 0.00785065
24	24	0.375	50	0.143011	0.0128868	5.65441	0.894231	0.0211865	0.00362456	0.000509468	0.000143	0.621664 0.0328606
24	24	0.4	77	0.121275	0.00845443	4.39553	0.919255	0.0153337	0.00212448	0.000274012	6.90816e-05	0.611533 0.0239174
24	24	0.425	78	0.0669668	0.00632743	2.77557	0.836364	0.0050471	0.000957825	3.85207e-05	1.40066e-05	0.495932 0.0474918
24	24	0.45	68	0.0596988	0.00615889	3.09788	0.871429	0.00398026	0.000689893	2.13771e-05	5.80596e-06	0.550215 0.0520122
24	24	0.475	89	0.044343	0.00396472	2.10504	0.891304	0.0022986	0.000371267	8.53452e-06	2.3669e-06	0.461568 0.0601306
24	24	0.5	157	0.0387356	0.00221349	1.86444	0.913043	0.00170674	0.00017914	4.23846e-06	8.90066e-07	0.514988 0.0396991
24	8	0.25	NaN	NaN	NaN	NaN	1	NaN	NaN	
24	8	0.275	NaN	NaN	NaN	NaN	1	NaN	NaN	
24	8	0.3	NaN	NaN	NaN	NaN	1	NaN	NaN	
24	8	0.325	NaN	NaN	NaN	NaN	1	NaN	NaN	
24	8	0.35	300	0.205222	0.0127465	18.3634	0.930233	0.0434431	0.00519731	0.00210827	0.000472282	0.62764 0.0167695
24	8	0.375	268	0.144693	0.00804247	8.61955	0.922182	0.0219416	0.00247499	0.000574804	0.000126897	0.602019 0.0158518
24	8	0.4	243	0.0985326	0.0059629	7.20607	0.914149	0.0103082	0.00109339	0.000127776	2.17976e-05	0.599168 0.0255928
24	8	0.425	254	0.0638175	0.00582233	7.37668	0.919663	0.00465631	0.000709739	3.07017e-05	8.12082e-06	0.527983 0.054822
24	8	0.45	302	0.0525939	0.00299949	4.20549	0.907971	0.00308915	0.000358173	1.3533e-05	3.22202e-06	0.52729 0.0352793
24	8	0.475	341	0.0443671	0.00263323	4.82431	0.904268	0.0022135	0.000234014	6.94768e-06	1.14788e-06	0.527328 0.0342433
24	8	0.5	409	0.0359761	0.00214272	4.46476	0.916546	0.00150457	0.000189609	3.90787e-06	1.1599e-06	0.424568 0.0740346
8	16	0.25	4969	0.748507	0.00182737	0.868309	0.944219	0.569818	0.00270547	0.345788	0.00319789	0.64501 0.000566937
8	16	0.275	4969	0.624524	0.00179492	0.907894	0.940771	0.398847	0.00220428	0.172572	0.00182107	0.638393 0.000776446
8	16	0.3	4969	0.522163	0.00171923	0.853409	0.939848	0.281259	0.00175637	0.0882577	0.00104758	0.628107 0.00102595
8	16	0.325	4969	0.434982	0.00165015	0.822929	0.935999	0.19743	0.00140722	0.0450641	0.00060869	0.614625 0.00135083
8	16	0.35	16509	0.363872	0.00137377	1.93586	0.983708	0.14045	0.000963542	0.0239076	0.000293898	0.596009 0.00158098
8	16	0.375	16153	0.307228	0.00117995	1.55144	0.982946	0.101637	0.000715774	0.0130411	0.000170649	0.579187 0.00174621
8	16	0.4	14128	0.258783	0.00123085	1.64787	0.982239	0.0734628	0.000648131	0.00720998	0.000119559	0.554674 0.00251312
8	16	0.425	16365	0.222995	0.00104193	1.52738	0.981888	0.0555425	0.000475958	0.00433309	6.91438e-05	0.531806 0.00273879
8	16	0.45	18521	0.193216	0.000863265	1.41583	0.980673	0.0422067	0.000349136	0.00259201	4.03104e-05	0.514988 0.00281966
8	16	0.475	20326	0.172346	0.00072998	1.27524	0.981555	0.0339498	0.000266792	0.00172704	2.59755e-05	0.500533 0.00278526
8	16	0.5	20656	0.15558	0.000649968	1.20995	0.981873	0.0278113	0.000218041	0.0011845	1.80719e-05	0.489529 0.00294466
8	24	0.25	4969	0.74987	0.00178574	0.819013	0.943939	0.571978	0.00263297	0.348594	0.00307527	0.644827 0.000582355
8	24	0.275	4969	0.62542	0.00164836	0.744059	0.941252	0.400223	0.00201899	0.174046	0.0016898	0.637808 0.000756344
8	24	0.3	4969	0.521198	0.00161505	0.731066	0.937162	0.280512	0.00164199	0.0880461	0.000986419	0.62702 0.000988882
8	24	0.325	4969	0.434909	0.00160634	0.742329	0.934194	0.197782	0.00136399	0.0455355	0.000594041	0.611979 0.001338
8	24	0.35	9188	0.366604	0.00176621	1.79981	0.983625	0.142361	0.0012643	0.0244701	0.000402764	0.597531 0.00199684
8	24	0.375	8569	0.306573	0.00169067	1.713	0.982444	0.101136	0.00103649	0.0129522	0.000245249	0.577904 0.00264382
8	24	0.4	9544	0.257807	0.00146438	1.57073	0.981826	0.0729791	0.000760958	0.00713745	0.00014001	0.553291 0.00305715
8	24	0.425	9946	0.222565	0.00134338	1.53726	0.98191	0.0553735	0.000617153	0.004326	8.99867e-05	0.529715 0.00351069
8	24	0.45	9957	0.192481	0.00117208	1.3849	0.981329	0.0419873	0.000468981	0.00257025	5.38005e-05	0.51402 0.00380074
8	24	0.475	10251	0.175284	0.00103021	1.27246	0.980644	0.0349997	0.000383229	0.00181918	3.76457e-05	0.504977 0.00369133
8	24	0.5	10139	0.154902	0.000888293	1.16356	0.980524	0.0274325	0.00029351	0.00113578	2.37721e-05	0.496914 0.00406421
8	8	0.25	1921	0.746809	0.00565361	3.02521	0.969066	0.567872	0.00824554	0.344664	0.00942254	0.643735 0.00191654
8	8	0.275	1921	0.623478	0.00501228	2.5467	0.965108	0.3982	0.00602078	0.172919	0.00479428	0.636488 0.00231086
8	8	0.3	1921	0.515844	0.00503837	2.57335	0.963233	0.27557	0.00500128	0.085761	0.00282275	0.623552 0.00322747
8	8	0.325	1921	0.430808	0.00469541	2.38504	0.961671	0.194475	0.00395253	0.044313	0.00165302	0.609445 0.0040931
8	8	0.35	13519	0.366984	0.00220779	4.06383	0.983933	0.142785	0.00158997	0.0247061	0.000505448	0.596059 0.00249207
8	8	0.375	13527	0.303383	0.00202303	3.68169	0.982331	0.0995596	0.00119157	0.0126808	0.000273103	0.573559 0.00322926
8	8	0.4	13531	0.257845	0.00174656	3.18612	0.9821	0.0729615	0.000899377	0.00711854	0.000159592	0.554259 0.00362021
8	8	0.425	13538	0.22174	0.0015209	2.81401	0.982065	0.0547327	0.000686478	0.00417911	9.63532e-05	0.534983 0.00398959
8	8	0.45	16597	0.192111	0.00125628	2.72093	0.985105	0.0417199	0.000500963	0.00252554	5.45249e-05	0.516333 0.00400582
8	8	0.475	16550	0.172472	0.00104476	2.1828	0.984616	0.0338845	0.000379857	0.00170809	3.5208e-05	0.504108 0.00397017
8	8	0.5	16633	0.157123	0.000931271	1.98219	0.984163	0.0283264	0.000315975	0.00122649	2.62733e-05	0.490481 0.00419448


==> data/crit_exp.csv <==
Dimension	Method	Citation	Year	$\nu^{-1}$	$100\Delta\nu^{-1}$	$\eta_\Phi$	$100\Delta\eta_\Phi$
0	RHMC~(DWF)	this	2026	0.63	3	1.42	8
3	$(2+\varepsilon),(4-\varepsilon)$~interpolate	\cite{Ladovrechis:2022aof}	2022	0.83	12	1.01	6
3	$(4-\varepsilon)$~(4~loops)	\cite{Zerf:2017zqi}	2017	0.64	0	0.98	0
3	Large-$N$~($O(N^{-2})$~+~Pad\'e)	\cite{Gracey:2018qba}	2018	0.85	0	1.18	0
3	FRG~(NLO~derivative~expansion)	\cite{Knorr:2017yze}	2017	0.80	0	1.03	0
3	FRG~(local~potential~approx)	\cite{Janssen:2014gea}	2014	0.77	0	1.01	0
2	QMC~(SLAC)	\cite{Lang:2025cwl}	2025	0.98	2	0.73	1
2	QMC~(hcmb)	\cite{Wang:2026jwf}	2026	0.90	10	0.79	2
2	QMC~($\pi$-flux)	\cite{Otsuka:2020lhc}	2020	0.95	4	0.75	4
2	QMC~(hcmb+$\pi$-flux)	\cite{Otsuka:2015iba}	2015	0.98	1	0.47	7
2	QMC~(hcmb)	\cite{Liu:2021npk}	2021	1.11	4	0.80	9
2	QMC~(hcmb)	\cite{Liu:2018sww}	2018	1.14	9	0.79	5
2	QMC~(hcmb+$\pi$-flux)	\cite{ParisenToldin:2014nkk}	2014	1.19	6	0.70	15
2	QMC~($\pi$-flux)	\cite{Xu:2020qbj}	2020	1.10	8	0.55	2
2	HMC~(hcmb)	\cite{Ostmeyer:2021efs}	2021	0.84	4	0.52	1
2	HMC~(hcmb)	\cite{Ostmeyer:2020uov}	2020	0.84	4	0.85	13
2	HMC~(hcmb)	\cite{Buividovich:2018crq}	2018	1.08	0	0.62	0
2	HMC~(hcmb)	\cite{Buividovich:2018yar}	2018	0.86	0	0.87	4


==> data/thc.csv <==
beta	L	Lt	Ls	"channel (3: S_0_11, 4: |S|, 6: THC)"	"eff. mass"	"stat. err"
0.35 12 12 16 3 0.837454497143461 0.0238017742045133
0.35 12 12 16 4 0.626634639002727 0.00563893385392256
0.35 12 12 16 5 NA NA
0.35 12 12 16 6 0.782171973643856 0.170609046931797
0.375 12 12 16 3 0.831209540596667 0.0229978416617105
0.375 12 12 16 4 0.637267483106437 0.00722662128037383
0.375 12 12 16 5 NA NA
0.375 12 12 16 6 NA NA
0.4 12 12 16 3 0.825282682654899 0.0256910606870572
0.4 12 12 16 4 0.62775782837313 0.00704560676684408
0.4 12 12 16 5 NA NA
0.4 12 12 16 6 0.717799952377431 0.239875679729401
0.425 12 12 16 3 0.853222080226046 0.0301031785464414
0.425 12 12 16 4 0.63774104347903 0.00801353357745774
0.425 12 12 16 5 NA NA
0.425 12 12 16 6 0.552415399045597 0.1506370717511
0.45 12 12 16 3 0.858078778410799 0.0222604740602616
0.45 12 12 16 4 0.664299633634111 0.0102685109472976
0.45 12 12 16 5 NA NA
0.45 12 12 16 6 0.121043320854166 0.175212507813751
0.475 12 12 16 3 0.812268545845721 0.0301168740939378
0.475 12 12 16 4 0.672298521732455 0.113949474789875
0.475 12 12 16 5 NA NA
0.475 12 12 16 6 0.741557333534905 0.226025378394144
0.5 12 12 16 3 0.886886773418033 0.0103358777728523
0.5 12 12 16 4 0.451390142573856 0.00844111277002071
0.5 12 12 16 5 NA NA
0.5 12 12 16 6 NA NA
0.35 12 12 24 3 0.87481399440022 0.0128975896522071
0.35 12 12 24 4 0.615575754458231 0.00893625899761106
0.35 12 12 24 5 NA NA
0.35 12 12 24 6 0.669402039739009 0.188301082686652
0.375 12 12 24 3 0.792123946409708 0.0342386523989926
0.375 12 12 24 4 0.612229645394489 0.00458567036813752
0.375 12 12 24 5 NA NA
0.375 12 12 24 6 0.574985953198604 0.234257367042383
0.4 12 12 24 3 0.793465670884291 0.0380451283358732
0.4 12 12 24 4 0.620715107845503 0.0107938109480752
0.4 12 12 24 5 NA NA
0.4 12 12 24 6 0.882296531986081 0.278070829795321
0.425 12 12 24 3 0.885251204631097 0.0195195541415614
0.425 12 12 24 4 0.639228447179121 0.0119511883864102
0.425 12 12 24 5 NA NA
0.425 12 12 24 6 0.471482312350413 0.204261425975392
0.45 12 12 24 3 0.85660575812934 0.0313000597685197
0.45 12 12 24 4 0.649972619851468 0.0101783591353566
0.45 12 12 24 5 NA NA
0.45 12 12 24 6 0.79378237149808 0.31587184916252
0.475 12 12 24 3 0.879833767169659 0.02586172505857
0.475 12 12 24 4 0.431678274767685 0.124664087360264
0.475 12 12 24 5 NA NA
0.475 12 12 24 6 0.620566550100267 0.107535098933511
0.5 12 12 24 3 0.882088935451944 0.0224895243576337
0.5 12 12 24 4 0.406241301745854 0.00987537850591465
0.5 12 12 24 5 NA NA
0.5 12 12 24 6 0.237339162114652 0.215528437586076
0.35 12 12 8 3 0.856816174194173 0.0422928125316218
0.35 12 12 8 4 0.622350080753916 0.0190335283299033
0.35 12 12 8 5 NA NA
0.35 12 12 8 6 NA NA
0.375 12 12 8 3 0.637077450501324 0.104912892332027
0.375 12 12 8 4 0.609591396238381 0.0189495778633432
0.375 12 12 8 5 NA NA
0.375 12 12 8 6 NA NA
0.4 12 12 8 3 0.858733196451777 0.0293998740729543
0.4 12 12 8 4 0.64383060267643 0.0256404797446874
0.4 12 12 8 5 NA NA
0.4 12 12 8 6 NA NA
0.425 12 12 8 3 0.695913097689983 0.139368605999319
0.425 12 12 8 4 0.577464878922236 0.0214865752559143
0.425 12 12 8 5 NA NA
0.425 12 12 8 6 NA NA
0.45 12 12 8 3 0.872016072644365 0.0339635810649422
0.45 12 12 8 4 0.611551789208188 0.02338573655859
0.45 12 12 8 5 NA NA
0.45 12 12 8 6 NA NA
0.475 12 12 8 3 0.875520102808987 0.0739147649222297
0.475 12 12 8 4 0.699524797176559 0.111681060868629
0.475 12 12 8 5 NA NA
0.475 12 12 8 6 NA NA
0.5 12 12 8 3 0.879244787170082 0.0471159450631927
0.5 12 12 8 4 0.456403500592697 0.0162755597420147
0.5 12 12 8 5 NA NA
0.5 12 12 8 6 0.732007128126598 0.0721020026150935
0.35 16 16 16 3 0.820058467358149 0.0121547747959581
0.35 16 16 16 4 0.466694530203141 0.00767134477823786
0.35 16 16 16 5 NA NA
0.35 16 16 16 6 0.621710301041487 0.0326896224440962
0.375 16 16 16 3 0.842397218451779 0.023518668526187
0.375 16 16 16 4 0.570646894206371 0.042382721001777
0.375 16 16 16 5 NA NA
0.375 16 16 16 6 0.553189178667859 0.0479047321604403
0.4 16 16 16 3 0.831995217374587 0.0221944341124104
0.4 16 16 16 4 0.822165419968802 0.0649674835615995
0.4 16 16 16 5 NA NA
0.4 16 16 16 6 0.714080000244985 0.0808674431951691
0.425 16 16 16 3 0.866953882302949 0.030751212370048
0.425 16 16 16 4 0.872243695672326 0.0751388682182733
0.425 16 16 16 5 NA NA
0.425 16 16 16 6 0.571992369519232 0.0780810267557638
0.45 16 16 16 3 0.800959141482608 0.0177252759556421
0.45 16 16 16 4 1.16284796334331 0.102313077992793
0.45 16 16 16 5 NA NA
0.45 16 16 16 6 NA NA
0.475 16 16 16 3 0.799378210721396 0.0227344576939604
0.475 16 16 16 4 NA NA
0.475 16 16 16 5 NA NA
0.475 16 16 16 6 NA NA
0.5 16 16 16 3 0.834834709735414 0.0153548814014012
0.5 16 16 16 4 0.892514586701505 0.0267439111451655
0.5 16 16 16 5 NA NA
0.5 16 16 16 6 NA NA
0.35 16 16 24 3 0.831438815436018 0.00730607579145684
0.35 16 16 24 4 0.462368384273393 0.00827816142123478
0.35 16 16 24 5 NA NA
0.35 16 16 24 6 0.873300103944635 0.0851614683427113
0.375 16 16 24 3 0.847116856907755 0.0124755526016184
0.375 16 16 24 4 0.48503165109063 0.0886115070829252
0.375 16 16 24 5 NA NA
0.375 16 16 24 6 NA NA
0.4 16 16 24 3 0.8448770280628 0.0138497342421317
0.4 16 16 24 4 NA NA
0.4 16 16 24 5 NA NA
0.4 16 16 24 6 0.650854754768444 0.0957498323536343
0.425 16 16 24 3 0.8189716159047 0.0259923464876309
0.425 16 16 24 4 0.897577189928936 0.06423399593889
0.425 16 16 24 5 NA NA
0.425 16 16 24 6 NA NA
0.45 16 16 24 3 0.814729877606377 0.0274902420346914
0.45 16 16 24 4 0.849536977006078 0.056398241828866
0.45 16 16 24 5 NA NA
0.45 16 16 24 6 0.830245378888814 0.164767731428023
0.475 16 16 24 3 0.813422595275218 0.0368174093779005
0.475 16 16 24 4 0.768214258014494 0.0436704098189028
0.475 16 16 24 5 NA NA
0.475 16 16 24 6 NA NA
0.5 16 16 24 3 0.828416219658121 0.00639050287784107
0.5 16 16 24 4 NA NA
0.5 16 16 24 5 NA NA
0.5 16 16 24 6 NA NA
0.35 16 16 8 3 0.866678935790191 0.013918972634973
0.35 16 16 8 4 0.466549163505775 0.0231781438105387
0.35 16 16 8 5 NA NA
0.35 16 16 8 6 0.557465563036516 0.0776100042607848
0.375 16 16 8 3 0.860715092142672 0.035220946399952
0.375 16 16 8 4 NA NA
0.375 16 16 8 5 NA NA
0.375 16 16 8 6 0.636900677067958 0.0970532051000502
0.4 16 16 8 3 0.85267071494113 0.014909604088499
0.4 16 16 8 4 0.790763520937635 0.293229748302
0.4 16 16 8 5 NA NA
0.4 16 16 8 6 NA NA
0.425 16 16 8 3 0.833008314259753 0.0194797879749725
0.425 16 16 8 4 0.978417390415844 0.0993949486614676
0.425 16 16 8 5 NA NA
0.425 16 16 8 6 1.09689874179407 0.181292715595623
0.45 16 16 8 3 0.823459814140845 0.0130224916191304
0.45 16 16 8 4 1.09409113024044 0.129755235255336
0.45 16 16 8 5 NA NA
0.45 16 16 8 6 NA NA
0.475 16 16 8 3 0.751548638731221 0.12758782536344
0.475 16 16 8 4 0.771178928931795 0.0706640470831924
0.475 16 16 8 5 NA NA
0.475 16 16 8 6 NA NA
0.5 16 16 8 3 0.785765530254938 0.0409120147434572
0.5 16 16 8 4 0.950866302040007 0.0768024687021888
0.5 16 16 8 5 NA NA
0.5 16 16 8 6 0.624875162498708 0.200451052107349
0.35 20 20 16 3 0.819657798636756 0.0439566931151146
0.35 20 20 16 4 0.426261068924581 0.00686704928769679
0.35 20 20 16 5 NA NA
0.35 20 20 16 6 0.819612011286509 0.0606036843631918
0.375 20 20 16 3 0.818803641781698 0.0151242713381057
0.375 20 20 16 4 0.482266408326191 0.0852320188430473
0.375 20 20 16 5 NA NA
0.375 20 20 16 6 0.964658902368774 0.0677893951344819
0.4 20 20 16 3 0.814392920538505 0.024385864402642
0.4 20 20 16 4 0.287335324719251 0.0964803617194069
0.4 20 20 16 5 NA NA
0.4 20 20 16 6 0.672489381424639 0.0614608454243104
0.425 20 20 16 3 0.818557458162976 0.0222744044491986
0.425 20 20 16 4 0.129376010520548 0.0430195051795906
0.425 20 20 16 5 NA NA
0.425 20 20 16 6 0.599956610159727 0.0650275409201196
0.45 20 20 16 3 0.688600275619232 0.0169505679902882
0.45 20 20 16 4 0.0712582367474508 0.302007155374952
0.45 20 20 16 5 NA NA
0.45 20 20 16 6 0.587775343973847 0.0924620419161629
0.475 20 20 16 3 0.809236884033485 0.0123738590338637
0.475 20 20 16 4 0.0697778820826584 0.455415366774081
0.475 20 20 16 5 NA NA
0.475 20 20 16 6 0.520902506764133 0.0706936770477303
0.5 20 20 16 3 0.817405505839833 0.0397279684261358
0.5 20 20 16 4 0.0600363928116951 0.422841120560972
0.5 20 20 16 5 NA NA
0.5 20 20 16 6 0.388739377382745 0.0723922715149301
0.35 20 20 24 3 0.791160534281012 0.027806025358289
0.35 20 20 24 4 0.425515380533846 0.00774210025251404
0.35 20 20 24 5 NA NA
0.35 20 20 24 6 0.820216156037397 0.0830545189848339
0.375 20 20 24 3 0.820708545843629 0.00992082826648461
0.375 20 20 24 4 0.517646665570211 0.0584719757983509
0.375 20 20 24 5 NA NA
0.375 20 20 24 6 0.721613104020264 0.0690086105100354
0.4 20 20 24 3 0.463732516536842 0.163269083356056
0.4 20 20 24 4 0.0841256934266532 0.266728149685306
0.4 20 20 24 5 NA NA
0.4 20 20 24 6 0.701568601370755 0.0693484503267819
0.425 20 20 24 3 0.845276844446345 0.0200161300910138
0.425 20 20 24 4 0.366409172308858 0.0979848670475754
0.425 20 20 24 5 NA NA
0.425 20 20 24 6 0.641326942308628 0.0970991237436189
0.45 20 20 24 3 0.829047418748536 0.0110334452989848
0.45 20 20 24 4 0.794532310805852 0.176609008136345
0.45 20 20 24 5 NA NA
0.45 20 20 24 6 0.777305884918015 0.070421251237189
0.475 20 20 24 3 0.824748144215699 0.00419093522379429
0.475 20 20 24 4 0.699407047222633 0.286348579642593
0.475 20 20 24 5 NA NA
0.475 20 20 24 6 0.66623662142973 0.0658109840828763
0.5 20 20 24 3 0.866983401208222 0.0348473538391116
0.5 20 20 24 4 0.64212709153566 0.124125663258443
0.5 20 20 24 5 NA NA
0.5 20 20 24 6 0.573726673161694 0.0831272848125213
0.35 20 20 8 3 0.858153937901919 0.0473780279222064
0.35 20 20 8 4 NA NA
0.35 20 20 8 5 NA NA
0.35 20 20 8 6 0.64251173898677 0.0702766370077233
0.375 20 20 8 3 0.786684644632629 0.0419041566867491
0.375 20 20 8 4 0.114564568655218 0.053717229048029
0.375 20 20 8 5 NA NA
0.375 20 20 8 6 0.778773709304718 0.113283157827678
0.4 20 20 8 3 0.821882051538768 0.0132095121785429
0.4 20 20 8 4 0.278202058586536 0.153322229540193
0.4 20 20 8 5 NA NA
0.4 20 20 8 6 0.631481841450121 0.094278761944218
0.425 20 20 8 3 0.817398699580143 0.02700577663274
0.425 20 20 8 4 0.75702793946164 0.110682189804989
0.425 20 20 8 5 NA NA
0.425 20 20 8 6 NA NA
0.45 20 20 8 3 0.834178725726319 0.0324158599872325
0.45 20 20 8 4 0.349500858761804 0.168617046556666
0.45 20 20 8 5 NA NA
0.45 20 20 8 6 0.336755851233488 0.177809387151927
0.475 20 20 8 3 0.799827078837121 0.0136082854026477
0.475 20 20 8 4 1.09818269749357 0.161444645801547
0.475 20 20 8 5 NA NA
0.475 20 20 8 6 0.974348611288941 0.125013733202663
0.5 20 20 8 3 0.851790101092701 0.0355717021516868
0.5 20 20 8 4 1.14238510504498 0.121810579267993
0.5 20 20 8 5 NA NA
0.5 20 20 8 6 0.575819836965087 0.203214224238286
0.35 24 24 16 3 0.673690360225357 0.090678118725808
0.35 24 24 16 4 0.414808282525605 0.00553173907727541
0.35 24 24 16 5 NA NA
0.35 24 24 16 6 0.775905472165606 0.0365370988166568
0.375 24 24 16 3 0.813320887764852 0.0198509427767929
0.375 24 24 16 4 0.153575566957302 0.037860627679767
0.375 24 24 16 5 NA NA
0.375 24 24 16 6 0.682471209675676 0.0515307416430126
0.4 24 24 16 3 0.788785143245533 0.0264090742985126
0.4 24 24 16 4 0.216055255631546 0.0227382720050139
0.4 24 24 16 5 NA NA
0.4 24 24 16 6 NA NA
0.425 24 24 16 3 0.838169670753449 0.0115122476731472
0.425 24 24 16 4 0.193833740905762 0.0226280790348965
0.425 24 24 16 5 NA NA
0.425 24 24 16 6 0.612976221956272 0.0965886300698466
0.45 24 24 16 3 0.823016220989442 0.0125350567333295
0.45 24 24 16 4 0.160952976787578 0.0216864155952982
0.45 24 24 16 5 NA NA
0.45 24 24 16 6 0.719627517705675 0.10733335023386
0.475 24 24 16 3 0.827099553873642 0.00630066063871528
0.475 24 24 16 4 0.16505194055487 0.0186858799044946
0.475 24 24 16 5 NA NA
0.475 24 24 16 6 0.523215669883615 0.076474146375535
0.5 24 24 16 3 0.824574713549657 0.00731280917051304
0.5 24 24 16 4 0.132760765812586 0.0162853989388177
0.5 24 24 16 5 NA NA
0.5 24 24 16 6 0.58346735844757 0.127153910643387
0.35 24 24 24 3 0.786430650674172 0.0280018414915183
0.35 24 24 24 4 0.397298883381489 0.00613024394840099
0.35 24 24 24 5 NA NA
0.35 24 24 24 6 0.909834877020681 0.0606132647287572
0.375 24 24 24 3 0.817568678722944 0.0289478277042331
0.375 24 24 24 4 0.496525656767279 0.0793621864499413
0.375 24 24 24 5 NA NA
0.375 24 24 24 6 0.730406743375318 0.075440980765771
0.4 24 24 24 3 0.793092337869014 0.0239054243033332
0.4 24 24 24 4 0.242947189121369 0.0364711129832889
0.4 24 24 24 5 NA NA
0.4 24 24 24 6 0.895250187791935 0.0914499793147683
0.425 24 24 24 3 0.767593046673221 0.0343468661609032
0.425 24 24 24 4 0.340280217606844 0.106893461038727
0.425 24 24 24 5 NA NA
0.425 24 24 24 6 0.881918594112541 0.0428764148783268
0.45 24 24 24 3 0.813215014273484 0.00860900874886106
0.45 24 24 24 4 0.23671677662796 0.0423083799557995
0.45 24 24 24 5 NA NA
0.45 24 24 24 6 0.788521857369914 0.0834302888129645
0.475 24 24 24 3 0.808053247305685 0.0205227766619641
0.475 24 24 24 4 0.280781108798771 0.0511076688364827
0.475 24 24 24 5 NA NA
0.475 24 24 24 6 0.886156813294416 0.092376301178955
0.5 24 24 24 3 0.799340994401768 0.0138329453933284
0.5 24 24 24 4 0.330246366909343 0.038352154243651
0.5 24 24 24 5 NA NA
0.5 24 24 24 6 0.737784250818944 0.0506501190228336
0.35 24 24 8 3 0.770260010002274 0.0314141260589245
0.35 24 24 8 4 0.377446224626999 0.00950569111218325
0.35 24 24 8 5 NA NA
0.35 24 24 8 6 0.649316917560543 0.0681937894679453
0.375 24 24 8 3 0.817460562927965 0.0121278224776592
0.375 24 24 8 4 0.216418956276954 0.025908682058059
0.375 24 24 8 5 NA NA
0.375 24 24 8 6 NA NA
0.4 24 24 8 3 0.80832810948677 0.0177718255221097
0.4 24 24 8 4 0.176108109650931 0.0219344639019187
0.4 24 24 8 5 NA NA
0.4 24 24 8 6 0.544195634469442 0.748892479206483
0.425 24 24 8 3 0.856029214327985 0.0236616177416636
0.425 24 24 8 4 0.135571070050706 0.0347141325125662
0.425 24 24 8 5 NA NA
0.425 24 24 8 6 NA NA
0.45 24 24 8 3 0.850130345788602 0.0076205100178469
0.45 24 24 8 4 0.109380934448106 0.045782567207004
0.45 24 24 8 5 NA NA
0.45 24 24 8 6 0.799604355768881 0.0715588715308088
0.475 24 24 8 3 0.846048294830867 0.013275634615139
0.475 24 24 8 4 0.076050117906159 0.409422437336391
0.475 24 24 8 5 NA NA
0.475 24 24 8 6 1.61016715330946 0.636380547674599
0.5 24 24 8 3 0.838364029775296 0.0287405717076495
0.5 24 24 8 4 0.0576208161284368 0.0180766030015579
0.5 24 24 8 5 NA NA
0.5 24 24 8 6 NA NA
0.35 8 8 16 3 0.991257273208679 0.000596449307685525
0.35 8 8 16 4 0.510351974556908 0.00742271942009824
0.375 8 8 16 3 0.993270814376693 0.00058124862180527
0.375 8 8 16 4 0.503967669606797 0.00732187061964619
0.4 8 8 16 3 0.9945823363669 0.000573015550943661
0.4 8 8 16 4 0.531470868897761 0.00858094880168751
0.425 8 8 16 3 0.995482041366632 0.000657439256950372
0.425 8 8 16 4 0.547367095139057 0.00898773477690005
0.45 8 8 16 3 0.994394005993801 0.00070293196425855
0.45 8 8 16 4 0.540031671714518 0.00770112396804693
0.475 8 8 16 3 0.995670381847801 0.000622642767156561
0.475 8 8 16 4 0.558858923249775 0.0093702946346898
0.5 8 8 16 3 0.995695551226506 0.000703394552897358
0.5 8 8 16 4 0.563911420773145 0.00790422624819306
0.35 8 8 24 3 0.991863086817871 0.000704790365184753
0.35 8 8 24 4 0.505146778447314 0.00911877541554288
0.375 8 8 24 3 0.99512775318861 0.000733201827309965
0.375 8 8 24 4 0.508514107485572 0.0069874370640146
0.4 8 8 24 3 0.994533259851171 0.00061497654760764
0.4 8 8 24 4 0.516314199102546 0.00788780774646526
0.425 8 8 24 3 0.99712751180009 0.000612856642485277
0.425 8 8 24 4 0.531550283710717 0.00626763128936526
0.45 8 8 24 3 0.995792582448484 0.000599743808619118
0.45 8 8 24 4 0.538109503000427 0.0095079465063842
0.475 8 8 24 3 0.996288976847022 0.000453266363424943
0.475 8 8 24 4 0.540455403083313 0.00915242621480696
0.5 8 8 24 3 0.995165046734544 0.000490726065176245
0.5 8 8 24 4 0.561486183472739 0.0100757535734899
0.35 8 8 8 3 0.988875235470027 0.00213375510937301
0.35 8 8 8 4 0.490213206486314 0.0263531937938394
0.375 8 8 8 3 0.991806096430524 0.0019070087414429
0.375 8 8 8 4 0.509550779522983 0.0314592045995143
0.4 8 8 8 3 0.993048952821586 0.00177356530135061
0.4 8 8 8 4 0.514184898434182 0.0318522841397895
0.425 8 8 8 3 0.99359668796851 0.00172994052803934
0.425 8 8 8 4 0.518758339314515 0.0341117041343945
0.45 8 8 8 3 0.994229495469596 0.00199770290876608
0.45 8 8 8 4 0.54040861956053 0.0273150782765896
0.475 8 8 8 3 0.999111170103192 0.00185927310301679
0.475 8 8 8 4 0.510644556603077 0.0261010214490852
0.5 8 8 8 3 0.995417863629078 0.00217278646910814
0.5 8 8 8 4 0.5751616450078 0.0339269333116356


==> data/thc_coeffs.csv <==
beta	L	Lt	Ls	"channel (3: S_0_11, 4: |S|, 6:THC)"	"eff. mass"	"stat. err"
0.35 12 12 16 6 0.000156438074537015 7.91008169394928e-06
0.4 12 12 16 6 9.48505010749966e-05 5.63557576602895e-06
0.425 12 12 16 6 6.81208007739362e-05 5.75353514709936e-06
0.45 12 12 16 6 8.15189696315665e-05 3.99106058592011e-06
0.475 12 12 16 6 5.67206525035406e-05 6.4112632290862e-06
0.5 12 12 16 6 NA 5.02666989714904e-06
0.35 12 12 24 6 0.000146642805783571 6.82169309387521e-06
0.375 12 12 24 6 0.000130141806054244 8.34214130941574e-06
0.4 12 12 24 6 9.59491810348284e-05 6.55630725065421e-06
0.425 12 12 24 6 7.41943185308767e-05 6.7901241878012e-06
0.45 12 12 24 6 5.81170689812003e-05 1.01174927539425e-05
0.475 12 12 24 6 6.09581648245127e-05 5.35236039007412e-06
0.5 12 12 24 6 5.45643237459491e-05 6.42632276582556e-06
0.35 12 12 8 6 NA 5.39920765041888e-06
0.4 12 12 8 6 NA 1.09531451179294e-05
0.45 12 12 8 6 NA 1.21965594149105e-05
0.5 12 12 8 6 4.28876505080864e-05 5.31286253096734e-06
0.35 16 16 16 6 3.37637852317427e-05 1.90196553415934e-06
0.375 16 16 16 6 2.90266554276083e-05 2.17321895426781e-06
0.4 16 16 16 6 1.63708494493519e-05 1.16653895172347e-06
0.425 16 16 16 6 1.48263674043643e-05 1.66148367389946e-06
0.45 16 16 16 6 NA 4.22114735125207e-07
0.475 16 16 16 6 NA 1.61202963596155e-06
0.5 16 16 16 6 NA NA
0.35 16 16 24 6 2.56070597689702e-05 2.28546828971775e-06
0.375 16 16 24 6 NA 3.16786275497513e-06
0.4 16 16 24 6 1.98371877818819e-05 2.82631369882577e-06
0.425 16 16 24 6 NA 2.43968701737731e-06
0.45 16 16 24 6 9.39235200110498e-06 1.55184825432141e-06
0.475 16 16 24 6 NA 1.34853321490591e-06
0.5 16 16 24 6 NA 1.06249745781857e-06
0.35 16 16 8 6 2.95644298679328e-05 4.6438234718001e-06
0.375 16 16 8 6 2.48056946639632e-05 3.49805752011106e-06
0.4 16 16 8 6 NA 4.36877750198524e-06
0.425 16 16 8 6 1.12162541493917e-05 3.22043464566146e-06
0.45 16 16 8 6 NA NA
0.475 16 16 8 6 NA 2.07636736139831e-06
0.5 16 16 8 6 1.11474340169529e-05 2.10483306040378e-06
0.35 20 20 16 6 4.9429694875725e-06 7.30101798441479e-07
0.375 20 20 16 6 3.30041334410094e-06 4.21855339106726e-07
0.4 20 20 16 6 4.51251113017608e-06 8.10462748576772e-07
0.425 20 20 16 6 3.43861442646727e-06 6.56983503284849e-07
0.45 20 20 16 6 2.65811500817826e-06 5.85259026213047e-07
0.475 20 20 16 6 2.10469451124669e-06 5.65483104376896e-07
0.5 20 20 16 6 2.06285361414713e-06 2.40153498168002e-07
0.35 20 20 24 6 4.82815524037515e-06 1.04857738568759e-06
0.375 20 20 24 6 5.12471985759057e-06 8.87983563473593e-07
0.4 20 20 24 6 3.35707487989241e-06 7.63014938411699e-07
0.425 20 20 24 6 4.23612774887249e-06 8.3657838599483e-07
0.45 20 20 24 6 2.84623162212091e-06 6.21004477374279e-07
0.475 20 20 24 6 3.43105084885074e-06 7.33775063982057e-07
0.5 20 20 24 6 3.52514019930044e-06 6.65865169854819e-07
0.35 20 20 8 6 8.13238544807011e-06 1.61127436430331e-06
0.375 20 20 8 6 3.29223148954923e-06 1.75981857564515e-06
0.4 20 20 8 6 4.51793431178107e-06 1.23562136100672e-06
0.425 20 20 8 6 NA 6.4625114720176e-07
0.45 20 20 8 6 4.18778805326297e-06 1.74989856064339e-06
0.475 20 20 8 6 1.23234735399143e-06 1.02356398443239e-06
0.5 20 20 8 6 1.67866971571491e-06 6.04437793376955e-07
0.35 24 24 16 6 1.28754168850188e-06 2.25999682982336e-07
0.375 24 24 16 6 1.22608312771043e-06 3.41359498148604e-07
0.4 24 24 16 6 NA 3.38799338073154e-07
0.425 24 24 16 6 8.98386488975752e-07 3.94282227188225e-07
0.45 24 24 16 6 4.09460205267971e-07 1.46151118511724e-07
0.475 24 24 16 6 8.56177218881398e-07 2.85247883970719e-07
0.5 24 24 16 6 2.91654216248605e-07 1.70460641943635e-07
0.35 24 24 24 6 9.01971684466959e-07 1.74825574905069e-07
0.375 24 24 24 6 1.31066929886936e-06 4.48668147189493e-07
0.4 24 24 24 6 6.62429408410112e-07 2.47589173087296e-07
0.425 24 24 24 6 9.93204602639909e-07 1.61118311599999e-07
0.45 24 24 24 6 6.42414991076006e-07 2.3426423584967e-07
0.475 24 24 24 6 3.73211909064268e-07 1.66420308012837e-07
0.5 24 24 24 6 9.44797733490554e-07 1.6867472764893e-07
0.35 24 24 8 6 2.15925082105937e-06 8.16212214316065e-07
0.375 24 24 8 6 NA 6.84219925531908e-07
0.4 24 24 8 6 NA NA
0.425 24 24 8 6 NA 1.97594660657064e-06
0.45 24 24 8 6 2.65239971928197e-07 4.19394557334817e-07
0.475 24 24 8 6 NA NA
0.5 24 24 8 6 NA 4.45002168792447e-09

